Hoyle-Lyttleton accretion on to black hole accretion disks with super-Eddington luminosity for dusty gas

We investigate the Hoyle-Lyttleton accretion of dusty-gas for the case where the central source is the black hole accretion disk. By solving the equation of motion taking into account the radiation force which is attenuated by the dust absorption, we reveal the steady structure of the flow around the central object. We find that the mass accretion rate tends to increase with an increase of the optical thickness of the flow and the gas can accrete even if the disk luminosity exceeds the Eddington luminosity for the dusty-gas, since the radiation force is weakened by the attenuation via the dust absorption. When the gas flows in from the direction of the rotation axis for the disk with ${\Gamma}^{'}=3.0$, the accretion rate is about 93% of the Hoyle-Lyttleton accretion rate if ${\tau}_{\rm{HL}}=3.3$ and zero for ${\tau}_{\rm{HL}}=1.0$, where ${\Gamma}^{'}$ is the Eddington ratio for the dusty-gas and ${\tau}_{\rm{HL}}$ is the typical optical thickness of the Hoyle-Lyttleton radius. Since the radiation flux in the direction of disk plane is small, the radiation force tends not to prevent gas accretion from the direction near the disk plane. For ${\tau}_{\rm{HL}}=3.3$ and ${\Gamma}^{'}=3.4$, although the accretion is impossible in the case of ${\Theta}=0$, the accretion rate is 28% of the Hoyle-Lyttleton one in the case of ${\Theta}=90$, where ${\Theta}$ is the angle between the direction the gas is coming from and the rotation axis of the disk. We also obtain relatively high accretion luminosity that is realized when the accretion rate of the disk onto the BH is consistent with that via the Hoyle-Lyttleton mechanism taking into account the effect of radiation. This implies the intermediate-mass black holes moving in the dense dusty-gas are identified as luminous objects in the infrared band.

==> 00README.txt <==
nohypertex

